Compact NUMA-Aware Locks

Modern multi-socket architectures exhibit non-uniform memory access (NUMA) behavior, where access by a core to data cached locally on a socket is much faster than access to data cached on a remote socket. Prior work offers several efficient NUMA-aware locks that exploit this behavior by keeping the lock ownership on the same socket, thus reducing remote cache misses and inter-socket communication. Virtually all those locks, however, are hierarchical in their nature, thus requiring space proportional to the number of sockets. The increased memory cost renders NUMA-aware locks unsuitable for systems that are conscious to space requirements of their synchronization constructs, with the Linux kernel being the chief example. In this work, we present a compact NUMA-aware lock that requires only one word of memory, regardless of the number of sockets in the underlying machine. The new lock is a variant of an efficient (NUMA-oblivious) MCS lock, and inherits its performant features, such as local spinning and a single atomic instruction in the acquisition path. Unlike MCS, the new lock organizes waiting threads in two queues, one composed of threads running on the same socket as the current lock holder, and another composed of threads running on a different socket(s). We integrated the new lock in the Linux kernel's qspinlock, one of the major synchronization constructs in the kernel. Our evaluation using both user-space and kernel benchmarks shows that the new lock has a single-thread performance of MCS, but significantly outperforms the latter under contention, achieving a similar level of performance when compared to other, state-of-the-art NUMA-aware locks that require substantially more space.

==> figures/neelam-default/linux-kernel/spin_lock-tput.txt <==
,stock,CNA
  1 , 2.697, 2.707, 1.004
  2 , 3.282, 3.154, 0.961
  4 , 4.802, 4.871, 1.015
  8 , 6.305, 7.094, 1.125
 16 , 7.697, 8.269, 1.074
 18 , 7.820, 8.414, 1.076
 36 , 7.857, 8.798, 1.120
 54 , 7.806, 9.026, 1.156
 70 , 7.636, 8.719, 1.142


==> figures/neelam-default/linux-will-it-scale/lock1_threads-tput.txt <==
,stock,CNA
  1 , 1.521, 1.513, 0.995
  2 , 2.929, 2.933, 1.001
  4 , 5.860, 5.810, 0.991
  8 , 10.663, 9.302, 0.872
 16 , 9.483, 8.838, 0.932
 18 , 9.430, 8.923, 0.946
 36 , 5.582, 8.803, 1.577
 54 , 5.810, 8.796, 1.514
 70 , 5.488, 8.630, 1.573


==> figures/neelam-default/linux-will-it-scale/lock2_threads-tput.txt <==
,stock,CNA
  1 , 1.520, 1.511, 0.994
  2 , 2.610, 2.615, 1.002
  4 , 5.151, 4.591, 0.891
  8 , 3.662, 3.822, 1.043
 16 , 3.688, 3.757, 1.019
 18 , 3.748, 3.641, 0.972
 36 , 2.480, 3.625, 1.462
 54 , 2.801, 3.748, 1.338
 70 , 2.479, 3.699, 1.492


==> figures/neelam-default/linux-will-it-scale/open1_threads-tput.txt <==
,stock,CNA
  1 , 0.500, 0.501, 1.002
  2 , 0.805, 0.802, 0.995
  4 , 1.379, 1.351, 0.980
  8 , 1.694, 1.600, 0.945
 16 , 1.643, 1.665, 1.014
 18 , 1.678, 1.608, 0.958
 36 , 1.022, 1.611, 1.576
 54 , 1.106, 1.542, 1.394
 70 , 1.062, 1.549, 1.458


==> figures/neelam-default/linux-will-it-scale/open2_threads-tput.txt <==
,stock,CNA
  1 , 0.483, 0.482, 0.998
  2 , 0.792, 0.799, 1.010
  4 , 1.379, 1.378, 0.999
  8 , 1.595, 1.558, 0.977
 16 , 1.704, 1.613, 0.946
 18 , 1.590, 1.634, 1.027
 36 , 1.040, 1.550, 1.491
 54 , 1.064, 1.559, 1.466
 70 , 1.054, 1.500, 1.423


==> figures/neelam-lockstat-enabled/linux-kernel/spin_lock-tput.txt <==
,stock,CNA
  1 , 2.350, 2.282, 0.971
  2 , 2.603, 2.766, 1.063
  4 , 3.347, 3.464, 1.035
  8 , 4.073, 4.735, 1.162
 16 , 4.950, 5.243, 1.059
 18 , 5.003, 5.307, 1.061
 36 , 4.669, 4.982, 1.067
 54 , 3.914, 5.028, 1.285
 70 , 3.669, 4.842, 1.320


==> figures/neelam-lockstat-enabled/linux-will-it-scale/lock1_threads-tput.txt <==
,stock,CNA
  1 , 1.514, 1.513, 0.999
  2 , 2.908, 2.933, 1.009
  4 , 5.825, 5.810, 0.997
  8 , 10.638, 9.302, 0.874
 16 , 9.590, 8.838, 0.922
 18 , 9.559, 8.923, 0.934
 36 , 5.600, 8.803, 1.572
 54 , 5.442, 8.796, 1.616
 70 , 5.345, 8.630, 1.615


==> figures/neelam-lockstat-enabled/linux-will-it-scale/lock2_threads-tput.txt <==
,stock,CNA
  1 , 1.514, 1.511, 0.998
  2 , 2.634, 2.615, 0.993
  4 , 5.135, 4.591, 0.894
  8 , 3.607, 3.822, 1.060
 16 , 3.820, 3.757, 0.984
 18 , 3.743, 3.641, 0.973
 36 , 2.615, 3.625, 1.386
 54 , 2.787, 3.748, 1.345
 70 , 2.366, 3.699, 1.564


==> figures/neelam-lockstat-enabled/linux-will-it-scale/open1_threads-tput.txt <==
,stock,CNA
  1 , 0.501, 0.501, 1.000
  2 , 0.776, 0.802, 1.033
  4 , 1.387, 1.351, 0.975
  8 , 1.647, 1.600, 0.971
 16 , 1.643, 1.665, 1.013
 18 , 1.657, 1.608, 0.970
 36 , 1.032, 1.611, 1.561
 54 , 1.087, 1.542, 1.419
 70 , 1.066, 1.549, 1.453


==> figures/neelam-lockstat-enabled/linux-will-it-scale/open2_threads-tput.txt <==
,stock,CNA
  1 , 0.481, 0.482, 1.003
  2 , 0.782, 0.799, 1.022
  4 , 1.377, 1.378, 1.001
  8 , 1.668, 1.558, 0.934
 16 , 1.609, 1.613, 1.002
 18 , 1.707, 1.634, 0.957
 36 , 1.006, 1.550, 1.541
 54 , 1.044, 1.559, 1.494
 70 , 1.058, 1.500, 1.418


==> figures/neelam-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,15.458,12.516,11.616,9.658,14.730,0.810,0.953
2,84.576,87.532,85.816,86.294,86.054,1.035,1.017
4,61.188,59.668,13.078,48.556,56.408,0.975,0.922
8,48.676,2.928,2.548,8.686,3.226,0.060,0.066
16,41.238,1.902,3.016,3.268,2.458,0.046,0.060
18,40.112,1.916,2.482,3.404,2.694,0.048,0.067
36,33.034,1.612,3.374,2.800,3.012,0.049,0.091
54,35.918,1.252,2.806,2.572,3.066,0.035,0.085
70,33.190,0.828,2.334,1.858,3.650,0.025,0.110


==> figures/neelam-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.506,0.501,0.500,1.000,1.000
4,0.500,0.509,0.530,0.502,0.500,1.018,1.000
8,0.500,0.554,0.851,0.678,0.556,1.107,1.113
16,0.500,0.540,0.987,0.509,0.543,1.080,1.087
18,0.500,0.529,0.928,0.515,0.528,1.058,1.056
36,0.500,0.553,0.949,0.564,0.584,1.107,1.168
54,0.500,0.522,0.989,0.508,0.547,1.044,1.094
70,0.500,0.512,1.000,0.501,0.530,1.025,1.060


==> figures/neelam-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.112,1.113,1.092,1.072,1.114,1.000,1.001
2,1.408,1.344,0.951,1.333,1.384,0.954,0.983
4,1.362,1.243,1.730,1.408,1.429,0.913,1.049
8,1.335,2.155,2.138,2.159,2.124,1.614,1.591
16,1.299,2.056,2.059,2.129,2.024,1.583,1.558
18,1.313,2.031,2.005,2.097,1.999,1.546,1.522
36,1.314,1.930,2.014,1.989,1.886,1.469,1.435
54,1.202,1.810,1.799,1.873,1.764,1.505,1.467
70,1.180,1.759,1.751,1.825,1.691,1.491,1.433


==> figures/neelam-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,13.750,9.124,10.908,15.582,14.702,0.664,1.069
2,74.256,76.534,76.288,74.932,73.540,1.031,0.990
4,59.460,61.480,24.268,42.136,49.838,1.034,0.838
8,46.440,5.750,6.612,18.134,6.704,0.124,0.144
16,37.314,2.094,4.836,4.878,2.646,0.056,0.071
18,34.404,3.044,6.808,4.982,3.118,0.088,0.091
36,28.912,2.156,3.984,4.714,3.054,0.075,0.106
54,31.464,2.086,4.658,4.708,3.268,0.066,0.104
70,29.040,1.792,5.122,3.840,3.124,0.062,0.108


==> figures/neelam-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.508,0.501,0.500,1.000,1.000
4,0.500,0.501,0.526,0.500,0.500,1.003,1.000
8,0.500,0.626,0.791,0.563,0.667,1.252,1.335
16,0.500,0.512,0.986,0.512,0.531,1.024,1.061
18,0.500,0.531,0.978,0.515,0.555,1.061,1.111
36,0.500,0.565,0.898,0.565,0.553,1.130,1.106
54,0.500,0.547,0.988,0.510,0.525,1.094,1.050
70,0.500,0.524,1.000,0.501,0.529,1.048,1.058


==> figures/neelam-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.153,1.155,1.130,1.107,1.155,1.002,1.002
2,1.752,1.699,1.174,1.629,1.741,0.970,0.994
4,1.796,1.551,1.881,1.889,1.906,0.864,1.062
8,1.845,2.577,2.671,2.408,2.566,1.397,1.391
16,1.809,2.697,2.606,2.877,2.675,1.491,1.479
18,1.847,2.676,2.611,2.850,2.649,1.449,1.434
36,1.827,2.546,2.496,2.706,2.503,1.394,1.370
54,1.669,2.377,2.311,2.507,2.320,1.424,1.390
70,1.614,2.267,2.249,2.408,2.217,1.405,1.374


==> figures/neelam-opt/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,15.070,7.432,14.512,9.146,17.472,0.493,1.159
2,87.592,84.734,91.730,90.526,89.590,0.967,1.023
4,58.864,6.426,1.188,11.768,6.820,0.109,0.116
8,47.104,2.388,5.472,5.728,2.556,0.051,0.054
16,39.636,1.402,3.520,3.204,2.500,0.035,0.063
18,38.200,1.716,2.158,3.456,2.618,0.045,0.069
36,33.270,1.412,2.810,2.848,3.026,0.042,0.091
54,34.348,1.148,2.826,2.582,3.484,0.033,0.101
70,32.362,0.834,1.800,1.676,3.152,0.026,0.097


==> figures/neelam-opt/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.536,0.501,0.500,1.000,1.000
4,0.500,0.578,0.976,0.680,0.576,1.156,1.152
8,0.500,0.515,1.000,0.505,0.539,1.030,1.077
16,0.500,0.516,0.988,0.512,0.537,1.032,1.074
18,0.500,0.529,0.977,0.515,0.545,1.059,1.091
36,0.500,0.563,0.921,0.565,0.555,1.126,1.109
54,0.500,0.524,0.995,0.511,0.516,1.048,1.032
70,0.500,0.512,1.000,0.501,0.513,1.024,1.025


==> figures/neelam-opt/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,4.545,4.567,4.234,4.036,4.585,1.005,1.009
2,1.354,1.257,4.118,1.295,1.319,0.929,0.974
4,1.401,2.220,2.322,2.230,2.183,1.585,1.558
8,1.375,2.177,2.206,2.261,2.161,1.583,1.572
16,1.333,2.058,2.029,2.120,2.042,1.544,1.532
18,1.332,2.053,1.970,2.104,2.017,1.541,1.514
36,1.305,1.948,1.966,2.000,1.887,1.492,1.445
54,1.222,1.826,1.789,1.885,1.770,1.494,1.449
70,1.181,1.775,1.745,1.830,1.722,1.504,1.458


==> figures/neelam-opt/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,14.360,17.700,12.442,10.568,11.276,1.233,0.785
2,85.784,84.012,86.956,80.792,83.806,0.979,0.977
4,52.594,9.616,1.208,17.528,10.988,0.183,0.209
8,42.472,3.188,5.342,9.138,3.256,0.075,0.077
16,35.702,2.988,3.440,5.956,3.494,0.084,0.098
18,34.354,2.132,4.336,5.506,3.128,0.062,0.091
36,28.294,1.978,6.336,4.498,3.148,0.070,0.111
54,30.598,2.408,4.864,4.682,3.554,0.079,0.116
70,27.702,1.698,4.098,4.030,3.442,0.061,0.124


==> figures/neelam-opt/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.520,0.502,0.500,0.999,1.000
4,0.500,0.596,0.983,0.570,0.557,1.193,1.114
8,0.500,0.517,1.000,0.506,0.539,1.034,1.077
16,0.500,0.521,0.983,0.511,0.534,1.043,1.069
18,0.500,0.532,0.969,0.516,0.527,1.064,1.053
36,0.500,0.571,0.954,0.566,0.546,1.141,1.093
54,0.500,0.534,0.981,0.509,0.551,1.068,1.102
70,0.500,0.526,1.000,0.501,0.541,1.052,1.081


==> figures/neelam-opt/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,5.315,5.383,4.839,4.502,5.369,1.013,1.010
2,1.662,1.462,4.751,1.608,1.647,0.880,0.991
4,1.859,2.593,2.877,2.572,2.589,1.395,1.393
8,1.924,2.800,2.772,2.967,2.789,1.455,1.449
16,1.855,2.720,2.566,2.871,2.686,1.466,1.448
18,1.869,2.690,2.630,2.884,2.664,1.439,1.425
36,1.850,2.566,2.650,2.712,2.512,1.387,1.358
54,1.681,2.372,2.297,2.514,2.326,1.411,1.383
70,1.649,2.299,2.206,2.425,2.226,1.394,1.350


==> figures/neelam-opt/kyoto/kyoto-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam-opt/kyoto/kyoto-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam-opt/kyoto/kyoto-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,2.326,2.316,2.070,1.968,2.308,0.996,0.992
2,1.251,1.052,1.764,1.154,1.213,0.840,0.969
4,1.284,1.308,1.576,1.199,1.286,1.019,1.002
8,1.275,1.765,1.612,1.347,1.690,1.384,1.325
16,1.130,1.511,1.409,1.131,1.525,1.337,1.349
18,1.086,1.454,1.406,1.106,1.481,1.339,1.363
36,0.845,1.192,1.212,0.963,1.184,1.410,1.401
54,0.636,0.909,0.960,0.773,0.851,1.428,1.337
70,0.551,0.706,0.810,0.644,0.649,1.281,1.177


==> figures/neelam-opt/leveldb-small/leveldb-small-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam-opt/leveldb-small/leveldb-small-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam-opt/leveldb-small/leveldb-small-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,2.799,2.777,2.564,2.455,2.688,0.992,0.960
2,1.119,0.926,2.137,1.174,1.053,0.827,0.941
4,1.453,1.170,1.181,1.472,1.477,0.805,1.016
8,1.444,1.937,1.652,1.997,1.970,1.342,1.365
16,1.511,1.928,1.791,2.008,2.004,1.276,1.326
18,1.497,2.023,1.793,1.983,1.978,1.351,1.321
36,1.576,1.978,1.784,1.990,1.953,1.255,1.239
54,1.381,1.952,1.745,1.987,1.941,1.414,1.405
70,1.403,1.877,1.776,1.970,1.953,1.338,1.392


==> figures/neelam-opt/leveldb/leveldb-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam-opt/leveldb/leveldb-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam-opt/leveldb/leveldb-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.266,0.271,0.258,0.253,0.273,1.019,1.025
2,0.400,0.403,0.379,0.382,0.403,1.008,1.007
4,0.719,0.712,0.634,0.648,0.723,0.990,1.006
8,1.173,1.120,0.945,1.085,1.179,0.955,1.005
16,1.415,1.591,1.384,1.783,1.479,1.124,1.045
18,1.450,1.569,1.481,1.827,1.508,1.082,1.039
36,1.459,1.869,1.684,1.844,1.837,1.281,1.259
54,1.334,1.856,1.653,1.845,1.836,1.391,1.377
70,1.310,1.818,1.662,1.850,1.803,1.388,1.376


==> figures/neelam/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,15.458,12.516,11.616,9.658,0.810,0.000
2,84.576,87.532,85.816,86.294,1.035,0.000
4,61.188,59.668,13.078,48.556,0.975,0.000
8,48.676,2.928,2.548,8.686,0.060,0.000
16,41.238,1.902,3.016,3.268,0.046,0.000
18,40.112,1.916,2.482,3.404,0.048,0.000
36,33.034,1.612,3.374,2.800,0.049,0.000
54,35.918,1.252,2.806,2.572,0.035,0.000
70,33.190,0.828,2.334,1.858,0.025,0.000


==> figures/neelam/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,1.000,1.000,1.000,1.000,1.000,0.000
2,0.500,0.500,0.506,0.501,1.000,0.000
4,0.500,0.509,0.530,0.502,1.018,0.000
8,0.500,0.554,0.851,0.678,1.107,0.000
16,0.500,0.540,0.987,0.509,1.080,0.000
18,0.500,0.529,0.928,0.515,1.058,0.000
36,0.500,0.553,0.949,0.564,1.107,0.000
54,0.500,0.522,0.989,0.508,1.044,0.000
70,0.500,0.512,1.000,0.501,1.025,0.000


==> figures/neelam/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,1.112,1.113,1.092,1.072,1.000,0.000
2,1.408,1.344,0.951,1.333,0.954,0.000
4,1.362,1.243,1.730,1.408,0.913,0.000
8,1.335,2.155,2.138,2.159,1.614,0.000
16,1.299,2.056,2.059,2.129,1.583,0.000
18,1.313,2.031,2.005,2.097,1.546,0.000
36,1.314,1.930,2.014,1.989,1.469,0.000
54,1.202,1.810,1.799,1.873,1.505,0.000
70,1.180,1.759,1.751,1.825,1.491,0.000


==> figures/neelam/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,13.750,9.124,10.908,15.582,0.664,0.000
2,74.256,76.534,76.288,74.932,1.031,0.000
4,59.460,61.480,24.268,42.136,1.034,0.000
8,46.440,5.750,6.612,18.134,0.124,0.000
16,37.314,2.094,4.836,4.878,0.056,0.000
18,34.404,3.044,6.808,4.982,0.088,0.000
36,28.912,2.156,3.984,4.714,0.075,0.000
54,31.464,2.086,4.658,4.708,0.066,0.000
70,29.040,1.792,5.122,3.840,0.062,0.000


==> figures/neelam/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,1.000,1.000,1.000,1.000,1.000,0.000
2,0.500,0.500,0.508,0.501,1.000,0.000
4,0.500,0.501,0.526,0.500,1.003,0.000
8,0.500,0.626,0.791,0.563,1.252,0.000
16,0.500,0.512,0.986,0.512,1.024,0.000
18,0.500,0.531,0.978,0.515,1.061,0.000
36,0.500,0.565,0.898,0.565,1.130,0.000
54,0.500,0.547,0.988,0.510,1.094,0.000
70,0.500,0.524,1.000,0.501,1.048,0.000


==> figures/neelam/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,1.153,1.155,1.130,1.107,1.002,0.000
2,1.752,1.699,1.174,1.629,0.970,0.000
4,1.796,1.551,1.881,1.889,0.864,0.000
8,1.845,2.577,2.671,2.408,1.397,0.000
16,1.809,2.697,2.606,2.877,1.491,0.000
18,1.847,2.676,2.611,2.850,1.449,0.000
36,1.827,2.546,2.496,2.706,1.394,0.000
54,1.669,2.377,2.311,2.507,1.424,0.000
70,1.614,2.267,2.249,2.408,1.405,0.000


==> figures/neelam/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,15.070,7.432,14.512,9.146,0.493,0.000
2,87.592,84.734,91.730,90.526,0.967,0.000
4,58.864,6.426,1.188,11.768,0.109,0.000
8,47.104,2.388,5.472,5.728,0.051,0.000
16,39.636,1.402,3.520,3.204,0.035,0.000
18,38.200,1.716,2.158,3.456,0.045,0.000
36,33.270,1.412,2.810,2.848,0.042,0.000
54,34.348,1.148,2.826,2.582,0.033,0.000
70,32.362,0.834,1.800,1.676,0.026,0.000


==> figures/neelam/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,1.000,1.000,1.000,1.000,1.000,0.000
2,0.500,0.500,0.536,0.501,1.000,0.000
4,0.500,0.578,0.976,0.680,1.156,0.000
8,0.500,0.515,1.000,0.505,1.030,0.000
16,0.500,0.516,0.988,0.512,1.032,0.000
18,0.500,0.529,0.977,0.515,1.059,0.000
36,0.500,0.563,0.921,0.565,1.126,0.000
54,0.500,0.524,0.995,0.511,1.048,0.000
70,0.500,0.512,1.000,0.501,1.024,0.000


==> figures/neelam/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,4.545,4.567,4.234,4.036,1.005,0.000
2,1.354,1.257,4.118,1.295,0.929,0.000
4,1.401,2.220,2.322,2.230,1.585,0.000
8,1.375,2.177,2.206,2.261,1.583,0.000
16,1.333,2.058,2.029,2.120,1.544,0.000
18,1.332,2.053,1.970,2.104,1.541,0.000
36,1.305,1.948,1.966,2.000,1.492,0.000
54,1.222,1.826,1.789,1.885,1.494,0.000
70,1.181,1.775,1.745,1.830,1.504,0.000


==> figures/neelam/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,14.360,17.700,12.442,10.568,1.233,0.000
2,85.784,84.012,86.956,80.792,0.979,0.000
4,52.594,9.616,1.208,17.528,0.183,0.000
8,42.472,3.188,5.342,9.138,0.075,0.000
16,35.702,2.988,3.440,5.956,0.084,0.000
18,34.354,2.132,4.336,5.506,0.062,0.000
36,28.294,1.978,6.336,4.498,0.070,0.000
54,30.598,2.408,4.864,4.682,0.079,0.000
70,27.702,1.698,4.098,4.030,0.061,0.000


==> figures/neelam/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,1.000,1.000,1.000,1.000,1.000,0.000
2,0.500,0.500,0.520,0.502,0.999,0.000
4,0.500,0.596,0.983,0.570,1.193,0.000
8,0.500,0.517,1.000,0.506,1.034,0.000
16,0.500,0.521,0.983,0.511,1.043,0.000
18,0.500,0.532,0.969,0.516,1.064,0.000
36,0.500,0.571,0.954,0.566,1.141,0.000
54,0.500,0.534,0.981,0.509,1.068,0.000
70,0.500,0.526,1.000,0.501,1.052,0.000


==> figures/neelam/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,5.315,5.383,4.839,4.502,1.013,0.000
2,1.662,1.462,4.751,1.608,0.880,0.000
4,1.859,2.593,2.877,2.572,1.395,0.000
8,1.924,2.800,2.772,2.967,1.455,0.000
16,1.855,2.720,2.566,2.871,1.466,0.000
18,1.869,2.690,2.630,2.884,1.439,0.000
36,1.850,2.566,2.650,2.712,1.387,0.000
54,1.681,2.372,2.297,2.514,1.411,0.000
70,1.649,2.299,2.206,2.425,1.394,0.000


==> figures/neelam/kyoto/kyoto-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam/kyoto/kyoto-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam/kyoto/kyoto-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,2.326,2.316,2.070,1.968,0.996,0.000
2,1.251,1.052,1.764,1.154,0.840,0.000
4,1.284,1.308,1.576,1.199,1.019,0.000
8,1.275,1.765,1.612,1.347,1.384,0.000
16,1.130,1.511,1.409,1.131,1.337,0.000
18,1.086,1.454,1.406,1.106,1.339,0.000
36,0.845,1.192,1.212,0.963,1.410,0.000
54,0.636,0.909,0.960,0.773,1.428,0.000
70,0.551,0.706,0.810,0.644,1.281,0.000


==> figures/neelam/leveldb-small/leveldb-small-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam/leveldb-small/leveldb-small-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam/leveldb-small/leveldb-small-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,2.799,2.777,2.564,2.455,0.992,0.000
2,1.119,0.926,2.137,1.174,0.827,0.000
4,1.453,1.170,1.181,1.472,0.805,0.000
8,1.444,1.937,1.652,1.997,1.342,0.000
16,1.511,1.928,1.791,2.008,1.276,0.000
18,1.497,2.023,1.793,1.983,1.351,0.000
36,1.576,1.978,1.784,1.990,1.255,0.000
54,1.381,1.952,1.745,1.987,1.414,0.000
70,1.403,1.877,1.776,1.970,1.338,0.000


==> figures/neelam/leveldb/leveldb-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam/leveldb/leveldb-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000
18,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000
54,0.000,0.000,0.000,0.000,0.000,0.000
70,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/neelam/leveldb/leveldb-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS
1,0.266,0.271,0.258,0.253,1.019,0.000
2,0.400,0.403,0.379,0.382,1.008,0.000
4,0.719,0.712,0.634,0.648,0.990,0.000
8,1.173,1.120,0.945,1.085,0.955,0.000
16,1.415,1.591,1.384,1.783,1.124,0.000
18,1.450,1.569,1.481,1.827,1.082,0.000
36,1.459,1.869,1.684,1.844,1.281,0.000
54,1.334,1.856,1.653,1.845,1.391,0.000
70,1.310,1.818,1.662,1.850,1.388,0.000


==> figures/ol-bur-x5-4-default/linux-kernel/spin_lock-tput.txt <==
,stock,CNA
  1 , 2.710, 2.715, 1.002
  2 , 3.108, 3.001, 0.966
  4 , 4.194, 3.919, 0.934
  8 , 5.309, 6.894, 1.299
 16 , 6.722, 9.094, 1.353
 32 , 7.314, 9.885, 1.352
 36 , 7.562, 9.855, 1.303
 72 , 6.696, 10.358, 1.547
108 , 6.364, 10.181, 1.600
142 , 6.179, 10.178, 1.647


==> figures/ol-bur-x5-4-default/linux-will-it-scale/lock1_threads-tput.txt <==
,stock,CNA
  1 , 1.711, 1.702, 0.995
  2 , 3.297, 3.296, 1.000
  4 , 6.575, 6.494, 0.988
  8 , 12.563, 9.149, 0.728
 16 , 10.198, 9.269, 0.909
 32 , 4.723, 9.150, 1.937
 36 , 4.719, 9.190, 1.947
 72 , 4.395, 9.305, 2.117
108 , 4.431, 9.216, 2.080
142 , 4.424, 9.280, 2.098


==> figures/ol-bur-x5-4-default/linux-will-it-scale/lock2_threads-tput.txt <==
,stock,CNA
  1 , 1.714, 1.704, 0.994
  2 , 2.919, 2.914, 0.998
  4 , 5.024, 5.157, 1.027
  8 , 4.101, 3.946, 0.962
 16 , 4.113, 3.947, 0.959
 32 , 2.618, 4.145, 1.583
 36 , 2.561, 3.981, 1.554
 72 , 2.062, 4.015, 1.947
108 , 2.157, 3.977, 1.844
142 , 1.992, 3.916, 1.966


==> figures/ol-bur-x5-4-default/linux-will-it-scale/open1_threads-tput.txt <==
,stock,CNA
  1 , 0.553, 0.579, 1.046
  2 , 0.860, 0.907, 1.054
  4 , 1.503, 1.533, 1.020
  8 , 1.735, 1.704, 0.983
 16 , 1.757, 1.744, 0.992
 32 , 0.888, 1.705, 1.921
 36 , 0.878, 1.746, 1.988
 72 , 0.844, 1.766, 2.094
108 , 0.812, 1.747, 2.150
142 , 0.804, 1.767, 2.198


==> figures/ol-bur-x5-4-default/linux-will-it-scale/open2_threads-tput.txt <==
,stock,CNA
  1 , 0.536, 0.561, 1.047
  2 , 0.883, 0.902, 1.022
  4 , 1.490, 1.528, 1.025
  8 , 1.813, 1.673, 0.923
 16 , 1.728, 1.633, 0.945
 32 , 0.860, 1.733, 2.015
 36 , 0.838, 1.717, 2.050
 72 , 0.826, 1.736, 2.101
108 , 0.822, 1.676, 2.040
142 , 0.822, 1.710, 2.080


==> figures/ol-bur-x5-4-lockstat-enabled/linux-kernel/spin_lock-tput.txt <==
,stock,CNA
  1 , 2.368, 2.399, 1.013
  2 , 2.567, 2.492, 0.970
  4 , 2.310, 2.534, 1.097
  8 , 2.893, 4.468, 1.544
 16 , 3.786, 5.611, 1.482
 32 , 4.097, 5.578, 1.362
 36 , 4.165, 5.661, 1.359
 72 , 3.484, 5.841, 1.677
108 , 2.890, 5.498, 1.903
142 , 2.695, 5.356, 1.987


==> figures/ol-bur-x5-4-lockstat-enabled/linux-will-it-scale/lock1_threads-tput.txt <==
,stock,CNA
  1 , 1.711, 1.702, 0.995
  2 , 3.297, 3.296, 1.000
  4 , 6.575, 6.494, 0.988
  8 , 12.563, 9.149, 0.728
 16 , 10.198, 9.269, 0.909
 32 , 4.723, 9.150, 1.937
 36 , 4.719, 9.190, 1.947
 72 , 4.395, 9.305, 2.117
108 , 4.431, 9.216, 2.080
142 , 4.424, 9.280, 2.098


==> figures/ol-bur-x5-4-lockstat-enabled/linux-will-it-scale/lock2_threads-tput.txt <==
,stock,CNA
  1 , 1.714, 1.704, 0.994
  2 , 2.919, 2.914, 0.998
  4 , 5.024, 5.157, 1.027
  8 , 4.101, 3.946, 0.962
 16 , 4.113, 3.947, 0.959
 32 , 2.618, 4.145, 1.583
 36 , 2.561, 3.981, 1.554
 72 , 2.062, 4.015, 1.947
108 , 2.157, 3.977, 1.844
142 , 1.992, 3.916, 1.966


==> figures/ol-bur-x5-4-lockstat-enabled/linux-will-it-scale/open1_threads-tput.txt <==
,stock,CNA
  1 , 0.553, 0.579, 1.046
  2 , 0.860, 0.907, 1.054
  4 , 1.503, 1.533, 1.020
  8 , 1.735, 1.704, 0.983
 16 , 1.757, 1.744, 0.992
 32 , 0.888, 1.705, 1.921
 36 , 0.878, 1.746, 1.988
 72 , 0.844, 1.766, 2.094
108 , 0.812, 1.747, 2.150
142 , 0.804, 1.767, 2.198


==> figures/ol-bur-x5-4-lockstat-enabled/linux-will-it-scale/open2_threads-tput.txt <==
,stock,CNA
  1 , 0.536, 0.561, 1.047
  2 , 0.883, 0.902, 1.022
  4 , 1.490, 1.528, 1.025
  8 , 1.813, 1.673, 0.923
 16 , 1.728, 1.633, 0.945
 32 , 0.860, 1.733, 2.015
 36 , 0.838, 1.717, 2.050
 72 , 0.826, 1.736, 2.101
108 , 0.822, 1.676, 2.040
142 , 0.822, 1.710, 2.080


==> figures/ol-bur-x5-4-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,12.926,23.276,11.454,13.282,20.986,1.801,1.624
2,86.134,88.174,85.582,87.766,86.770,1.024,1.007
4,93.124,95.518,88.518,94.198,93.966,1.026,1.009
8,76.506,58.598,17.724,61.102,67.128,0.766,0.877
16,66.850,3.768,6.164,8.952,5.856,0.056,0.088
32,57.540,2.836,6.020,5.238,4.126,0.049,0.072
36,56.270,2.816,6.290,4.906,4.512,0.050,0.080
72,47.050,2.548,4.950,4.456,4.952,0.054,0.105
108,46.384,2.140,4.142,3.766,4.758,0.046,0.103
142,44.602,1.738,3.752,2.816,5.176,0.039,0.116


==> figures/ol-bur-x5-4-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.507,0.500,0.500,1.000,1.000
4,0.500,0.500,0.517,0.500,0.500,1.000,1.000
8,0.500,0.518,0.532,0.506,0.500,1.036,1.000
16,0.500,0.585,0.987,0.611,0.588,1.169,1.176
32,0.500,0.540,1.000,0.504,0.533,1.081,1.065
36,0.500,0.531,1.000,0.503,0.569,1.062,1.138
72,0.500,0.532,1.000,0.501,0.554,1.063,1.108
108,0.500,0.534,1.000,0.502,0.551,1.069,1.102
142,0.500,0.552,1.000,0.503,0.558,1.103,1.116


==> figures/ol-bur-x5-4-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-0-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.254,1.253,1.226,1.196,1.254,0.999,1.000
2,1.328,1.252,0.991,1.197,1.296,0.943,0.976
4,1.007,0.784,0.907,0.991,0.994,0.779,0.987
8,0.998,0.922,1.799,1.058,1.075,0.924,1.078
16,0.985,2.301,2.389,2.286,2.220,2.336,2.253
32,0.978,2.195,2.259,2.244,2.122,2.245,2.171
36,0.976,2.180,2.240,2.216,2.115,2.233,2.166
72,0.962,2.074,2.139,2.121,1.969,2.156,2.047
108,0.909,1.945,2.004,2.003,1.821,2.139,2.003
142,0.890,1.862,1.938,1.924,1.713,2.092,1.925


==> figures/ol-bur-x5-4-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,15.806,10.670,15.742,24.914,18.472,0.675,1.169
2,74.586,77.966,75.476,76.648,74.974,1.045,1.005
4,89.362,93.908,83.296,91.502,90.970,1.051,1.018
8,72.422,58.796,26.854,57.162,58.326,0.812,0.805
16,61.780,6.682,10.586,25.298,13.380,0.108,0.217
32,52.588,3.808,9.690,8.700,5.134,0.072,0.098
36,50.542,3.848,9.104,8.206,4.922,0.076,0.097
72,42.176,3.738,6.486,6.290,5.366,0.089,0.127
108,39.412,3.698,7.656,6.578,5.882,0.094,0.149
142,36.860,3.330,6.902,6.174,5.860,0.090,0.159


==> figures/ol-bur-x5-4-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.504,0.501,0.501,1.000,1.001
4,0.500,0.500,0.512,0.501,0.500,1.000,1.000
8,0.500,0.514,0.534,0.502,0.500,1.028,1.000
16,0.500,0.614,0.966,0.550,0.636,1.228,1.272
32,0.500,0.542,1.000,0.504,0.533,1.084,1.067
36,0.500,0.522,1.000,0.507,0.544,1.043,1.087
72,0.500,0.533,1.000,0.502,0.535,1.067,1.070
108,0.500,0.526,1.000,0.502,0.523,1.053,1.047
142,0.500,0.530,1.000,0.505,0.550,1.061,1.100


==> figures/ol-bur-x5-4-opt/avl-tree-with-delay/avl-tree-with-delay-range-1023-find-80-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.299,1.298,1.270,1.242,1.299,0.999,1.000
2,1.759,1.713,1.279,1.556,1.735,0.974,0.986
4,1.333,0.935,1.173,1.283,1.325,0.701,0.994
8,1.414,1.096,1.880,1.487,1.592,0.775,1.126
16,1.413,2.783,2.964,2.221,2.510,1.970,1.776
32,1.403,2.909,2.947,3.051,2.823,2.074,2.012
36,1.421,2.813,2.952,3.048,2.811,1.979,1.978
72,1.377,2.746,2.826,2.904,2.645,1.993,1.920
108,1.271,2.550,2.591,2.682,2.420,2.006,1.903
142,1.230,2.435,2.488,2.563,2.276,1.980,1.850


==> figures/ol-bur-x5-4-opt/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,13.280,10.748,19.552,15.004,10.332,0.809,0.778
2,88.498,90.500,73.618,90.882,89.144,1.023,1.007
4,93.262,95.844,74.374,94.254,94.072,1.028,1.009
8,75.540,5.676,4.856,30.984,18.050,0.075,0.239
16,65.960,3.400,7.288,6.438,4.674,0.052,0.071
32,57.534,2.806,5.912,5.162,4.598,0.049,0.080
36,55.136,2.692,6.112,4.784,4.412,0.049,0.080
72,46.152,2.370,4.268,4.444,4.536,0.051,0.098
108,47.610,2.106,4.624,3.552,5.258,0.044,0.110
142,45.386,1.770,3.492,2.816,5.652,0.039,0.125


==> figures/ol-bur-x5-4-opt/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.518,0.503,0.500,0.999,1.000
4,0.500,0.500,0.535,0.500,0.500,1.000,1.000
8,0.500,0.737,0.995,0.566,0.705,1.473,1.411
16,0.500,0.530,1.000,0.514,0.557,1.059,1.114
32,0.500,0.553,1.000,0.503,0.537,1.106,1.074
36,0.500,0.534,1.000,0.503,0.575,1.068,1.149
72,0.500,0.524,1.000,0.502,0.562,1.048,1.124
108,0.500,0.529,1.000,0.511,0.556,1.059,1.113
142,0.500,0.555,1.000,0.506,0.571,1.109,1.143


==> figures/ol-bur-x5-4-opt/avl-tree/avl-tree-range-1023-find-0-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,5.383,5.337,4.942,4.467,5.312,0.992,0.987
2,1.253,1.133,4.758,1.213,1.232,0.905,0.984
4,1.013,0.768,4.640,1.003,1.008,0.758,0.996
8,1.012,2.307,2.580,1.810,1.969,2.280,1.946
16,1.001,2.329,2.401,2.397,2.305,2.327,2.302
32,0.977,2.203,2.270,2.240,2.143,2.256,2.194
36,0.987,2.179,2.295,2.232,2.119,2.208,2.148
72,0.968,2.070,2.134,2.131,1.978,2.139,2.044
108,0.906,1.946,2.064,2.009,1.822,2.148,2.011
142,0.892,1.877,1.948,1.928,1.705,2.104,1.911


==> figures/ol-bur-x5-4-opt/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,11.036,13.086,9.388,8.298,25.144,1.186,2.278
2,82.790,86.952,82.786,86.246,84.196,1.050,1.017
4,89.710,94.380,91.042,91.732,91.038,1.052,1.015
8,71.574,20.558,3.798,33.006,49.248,0.287,0.688
16,61.068,5.624,9.410,10.504,5.586,0.092,0.091
32,51.604,3.774,10.978,9.020,4.510,0.073,0.087
36,49.896,3.704,7.698,7.648,4.994,0.074,0.100
72,41.644,3.720,6.174,6.266,5.110,0.089,0.123
108,38.316,3.576,7.358,6.636,5.740,0.093,0.150
142,37.502,3.536,6.708,6.346,5.910,0.094,0.158


==> figures/ol-bur-x5-4-opt/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,1.000,1.000,1.000,1.000,1.000,1.000,1.000
2,0.500,0.500,0.526,0.505,0.501,0.999,1.000
4,0.500,0.500,0.536,0.500,0.500,1.000,1.000
8,0.500,0.548,1.000,0.523,0.524,1.096,1.048
16,0.500,0.526,0.999,0.513,0.544,1.052,1.088
32,0.500,0.545,1.000,0.511,0.543,1.091,1.087
36,0.500,0.527,1.000,0.508,0.535,1.054,1.069
72,0.500,0.533,1.000,0.502,0.546,1.067,1.091
108,0.500,0.529,1.000,0.501,0.528,1.057,1.057
142,0.500,0.530,1.000,0.506,0.551,1.060,1.102


==> figures/ol-bur-x5-4-opt/avl-tree/avl-tree-range-1023-find-80-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,6.239,6.168,5.615,5.104,6.189,0.989,0.992
2,1.558,1.391,5.391,1.480,1.541,0.893,0.989
4,1.350,0.921,5.396,1.318,1.325,0.682,0.982
8,1.456,2.206,3.113,2.140,1.720,1.515,1.181
16,1.461,3.051,3.090,3.239,3.030,2.089,2.074
32,1.444,2.917,3.040,3.092,2.860,2.021,1.981
36,1.450,2.910,3.034,3.089,2.836,2.007,1.955
72,1.408,2.766,2.884,2.932,2.670,1.965,1.897
108,1.280,2.562,2.658,2.694,2.432,2.002,1.900
142,1.230,2.454,2.528,2.573,2.287,1.996,1.860


==> figures/ol-bur-x5-4-opt/kyoto/kyoto-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
32,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
72,0.000,0.000,0.000,0.000,0.000,0.000,0.000
108,0.000,0.000,0.000,0.000,0.000,0.000,0.000
142,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/ol-bur-x5-4-opt/kyoto/kyoto-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
32,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
72,0.000,0.000,0.000,0.000,0.000,0.000,0.000
108,0.000,0.000,0.000,0.000,0.000,0.000,0.000
142,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/ol-bur-x5-4-opt/kyoto/kyoto-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,2.571,2.567,2.303,2.188,2.561,0.999,0.996
2,1.118,0.977,1.792,1.059,1.092,0.874,0.977
4,0.941,0.685,1.497,0.881,0.935,0.728,0.994
8,0.929,0.961,1.487,0.972,0.946,1.034,1.018
16,0.870,1.439,1.722,1.163,1.383,1.653,1.589
32,0.686,1.215,1.675,1.048,1.291,1.771,1.883
36,0.648,1.198,1.613,1.046,1.244,1.849,1.920
72,0.500,0.936,1.635,0.864,0.855,1.870,1.709
108,0.418,0.728,1.349,0.680,0.605,1.741,1.449
142,0.096,0.447,0.932,0.479,0.399,4.648,4.152


==> figures/ol-bur-x5-4-opt/leveldb-small/leveldb-small-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
32,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
72,0.000,0.000,0.000,0.000,0.000,0.000,0.000
108,0.000,0.000,0.000,0.000,0.000,0.000,0.000
142,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/ol-bur-x5-4-opt/leveldb-small/leveldb-small-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
32,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
72,0.000,0.000,0.000,0.000,0.000,0.000,0.000
108,0.000,0.000,0.000,0.000,0.000,0.000,0.000
142,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/ol-bur-x5-4-opt/leveldb-small/leveldb-small-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,3.244,3.206,2.916,2.733,3.230,0.988,0.996
2,0.962,0.783,2.295,1.026,0.949,0.815,0.986
4,1.108,0.648,1.971,1.094,1.126,0.585,1.016
8,1.115,1.005,1.284,1.275,1.401,0.901,1.256
16,1.147,2.127,1.854,2.108,2.097,1.854,1.828
32,1.169,2.110,1.878,2.106,2.094,1.805,1.792
36,1.175,2.109,1.821,2.117,2.060,1.794,1.752
72,1.167,2.086,1.846,2.107,2.071,1.787,1.775
108,1.095,2.070,1.876,2.083,2.030,1.889,1.853
142,1.027,2.011,1.867,2.026,1.961,1.959,1.910


==> figures/ol-bur-x5-4-opt/leveldb/leveldb-absolute-perf-mcs-numa-LLC-load-misses.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
32,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
72,0.000,0.000,0.000,0.000,0.000,0.000,0.000
108,0.000,0.000,0.000,0.000,0.000,0.000,0.000
142,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/ol-bur-x5-4-opt/leveldb/leveldb-absolute-perf-mcs-numa-fairness.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.000,0.000,0.000,0.000,0.000,0.000,0.000
2,0.000,0.000,0.000,0.000,0.000,0.000,0.000
4,0.000,0.000,0.000,0.000,0.000,0.000,0.000
8,0.000,0.000,0.000,0.000,0.000,0.000,0.000
16,0.000,0.000,0.000,0.000,0.000,0.000,0.000
32,0.000,0.000,0.000,0.000,0.000,0.000,0.000
36,0.000,0.000,0.000,0.000,0.000,0.000,0.000
72,0.000,0.000,0.000,0.000,0.000,0.000,0.000
108,0.000,0.000,0.000,0.000,0.000,0.000,0.000
142,0.000,0.000,0.000,0.000,0.000,0.000,0.000


==> figures/ol-bur-x5-4-opt/leveldb/leveldb-absolute-perf-mcs-numa.txt <==
,MCS,CNA,C-BO-MCS,HMCS,CNA (opt)
1,0.463,0.455,0.445,0.429,0.455,0.983,0.982
2,0.724,0.690,0.641,0.673,0.705,0.953,0.974
4,0.893,0.752,0.807,0.850,0.883,0.842,0.989
8,1.060,0.735,0.783,1.153,1.105,0.693,1.043
16,1.083,1.012,1.222,1.614,1.118,0.935,1.032
32,1.092,1.578,1.769,1.739,1.527,1.445,1.398
36,1.102,1.966,1.791,1.812,1.904,1.785,1.728
72,1.076,2.015,1.791,2.058,2.012,1.874,1.871
108,1.048,1.981,1.772,2.014,1.970,1.889,1.879
142,0.979,1.950,1.774,1.999,1.954,1.992,1.996

